Dynamical Accretion Flows -- ALMAGAL: Flows along filamentary structures in high-mass star-forming clusters

We use data from the ALMA Evolutionary Study of High Mass Protocluster Formation in the Galaxy (ALMAGAL) survey to study 100 ALMAGAL regions at $\sim$ 1 arsecond resolution located between $\sim$ 2 and 6 kpc distance. Using ALMAGAL $\sim$ 1.3mm line and continuum data we estimate flow rates onto individual cores. We focus specifically on flow rates along filamentary structures associated with these cores. Our primary analysis is centered around position velocity cuts in H$_2$CO (3$_{0,3}$ - 2$_{0,2}$) which allow us to measure the velocity fields, surrounding these cores. Combining this work with column density estimates we derive the flow rates along the extended filamentary structures associated with cores in these regions. We select a sample of 100 ALMAGAL regions covering four evolutionary stages from quiescent to protostellar, Young Stellar Objects (YSOs), and HII regions (25 each). Using dendrogram and line analysis, we identify a final sample of 182 cores in 87 regions. In this paper, we present 728 flow rates for our sample (4 per core), analysed in the context of evolutionary stage, distance from the core, and core mass. On average, for the whole sample, we derive flow rates on the order of $\sim$10$^{-4}$ M$_{sun}$yr$^{-1}$ with estimated uncertainties of $\pm$50%. We see increasing differences in the values among evolutionary stages, most notably between the less evolved (quiescent/protostellar) and more evolved (YSO/HII region) sources. We also see an increasing trend as we move further away from the centre of these cores. We also find a clear relationship between the flow rates and core masses $\sim$M$^{2/3}$ which is in line with the result expected from the tidal-lobe accretion mechanism. Overall, we see increasing trends in the relationships between the flow rate and the three investigated parameters; evolutionary stage, distance from the core, and core mass.

==> pub_cores_edited.csv <==
object,x_offset,y_offset,flow_left_out,flow_left_in,flow_right_in,flow_right_out,mass_estimate,_idx
99331,2.73,2.52,0.211,0.485,0.015,0.02,17.804,0
107003,2.00,3.99,0.08,0.004,0.232,0.185,6.293,2
107032,0.95,-6.18,1.223,10.266,0.965,0.382,37.566,0
111167,1.63,-2.40,2.837,0.539,0.496,0.003,14.106,0
119601,-0.38,2.00,4.872,0.305,0.396,0.886,6.301,0
124229,1.05,0.00,0.903,0.803,1.57,0.439,6.586,0
126186,4.83,-6.72,0.353,0.379,0.058,0.148,2.664,0
126186,5.04,-3.36,0.204,0.267,0.078,0.117,3.886,1
126186,-3.78,-0.21,0.814,2.463,0.708,1.129,17.774,2
126186,0.42,3.57,2.229,2.645,0.133,0.079,8.377,3
126186,1.47,11.76,0.555,0.67,0.031,0.062,1.831,4
135558,1.49,0.09,0.01,0.024,0.167,4.934,2.455,0
139543,-5.06,-2.86,0.525,0.749,0.134,0.105,6.039,0
139543,2.20,-0.66,0.246,0.006,0.331,0.364,7.451,1
139543,5.50,6.82,0.325,0.818,0.415,0.244,2.892,2
717276,-4.08,-4.32,0.04,0.214,0.016,0.029,1.436,0
746985,-2.25,-6.50,0.066,0.466,0.71,0.515,3.257,1
746985,3.25,-5.50,0.214,0.529,0.005,0.276,2.084,2
746985,1.75,-1.75,1.372,1.862,2.306,1.919,8.074,3
781217,-1.61,-3.68,0.228,0.556,1.489,2.623,11.666,0
781217,4.60,4.37,1.295,2.739,1.162,0.018,8.593,1
787345,2.07,-0.23,1.172,0.842,0.672,0.187,8.562,0
852473,0.65,-1.82,0.043,0.259,0.087,0.163,2.74,0
861762,8.28,-2.76,0.24,0.127,0.085,0.013,0.895,0
861762,6.21,0.69,0.304,0.419,0.165,0.18,1.206,1
864399,1.38,3.22,0.021,0.099,0.01,1.563,2.044,1
864399,4.60,5.75,0.006,0.017,0.01,0.014,1.572,2
886383,5.72,4.62,1.35,0.245,0.013,0.018,1.006,0
85625,1.89,-2.31,4.163,2.17,2.839,0.698,19.184,0
99130,1.47,0.42,0.361,0.934,0.857,0.273,7.473,0
106974,-1.24,-3.90,0.025,0.001,0.998,0.177,3.071,0
106974,2.19,5.42,0.897,0.441,0.15,0.599,1.25,2
116752,-0.48,0.67,0.189,0.098,1.544,0.521,10.398,0
126162,-11.34,-13.86,0.331,0.375,0,0,1.63,0
126162,-4.62,-8.82,0.57,1.37,1.31,0.599,29.433,1
126162,0.21,-4.83,0.422,1.113,1.671,3.452,23.313,5
126162,3.99,0.00,0.643,2.662,2.7,1.848,24.092,6
126162,9.24,4.41,3.791,2.725,1.163,1.214,13.946,7
127485,4.56,-5.30,0.462,0.291,0.114,0.099,3.884,0
127485,0.84,-4.46,0.431,1.11,1.426,0.27,28.833,1
128945,-2.23,-3.35,1.312,0.433,1.1,0.632,35.406,0
131976,2.73,0.42,0.698,0.718,0.301,1.023,20.648,0
133522,-1.68,-4.41,0.153,0.361,0.312,0.295,2.399,1
133522,0.63,-2.94,0.041,0.035,0.154,0.062,2.697,2
134426,2.32,-1.67,0.175,0.186,0.022,0.009,2.903,0
138866,2.23,-0.46,0.562,5.566,1.014,0.215,77.848,0
707049,-3.36,-5.92,0.201,0.154,0.143,0.163,4.178,0
707049,-0.96,-0.16,0.84,2.525,1.806,0.926,52.862,1
707049,-3.68,9.44,0.19,0.127,0.029,0.221,5.426,2
722749,-1.20,-2.16,16.091,18.082,4.246,6.55,22.417,1
722749,1.44,-1.92,0.878,1.551,0.361,3.819,4.925,2
778289,-2.30,0.92,0.279,0.396,0.199,0.202,2.209,1
778289,-0.92,7.36,0.784,0.547,0.295,0.013,2.172,2
778839,8.28,-0.46,1.147,1.232,2.542,0.366,3.948,1
778839,5.52,-1.84,0.861,0.105,0.135,0.126,1.017,2
778839,-4.83,-0.46,0.024,0.115,0.001,0.039,2.119,3
781268,-5.29,-4.83,3.179,7.074,5.285,1.035,15.168,0
781268,9.20,0.92,0.236,0.3,0.454,0.569,1.047,3
781268,-2.07,1.61,0.446,0.2,0.963,0.082,2.31,4
781268,7.59,2.76,0.402,0.505,0.668,0.433,2.302,5
781268,2.76,3.45,2.156,1.834,0.743,2.449,7.277,6
798254,0.56,-3.78,0.07,0.556,0.473,1.119,3.06,0
798254,0.70,-0.84,0.151,0.175,0.043,0.58,14.137,1
801672,0.56,-0.56,0.808,1.597,0.65,0.071,13.534,0
802515,-5.04,-7.84,0.327,0.436,0.588,0.221,3.789,0
802515,4.62,2.52,1.385,0.595,0.004,4.391,2.88,1
832316,5.72,0.26,0.551,0.425,0.204,0.032,1.646,0
840350,-1.95,-0.65,11.322,10.314,1.476,6.037,84.954,0
866226,0.46,-6.67,0.299,1.671,4.421,3.191,14.635,2
866226,-2.99,-7.82,3.262,0.562,4.87,0.845,2.997,3
866226,1.61,0.92,0.75,0.887,0.733,0.749,9.079,5
866226,-1.15,1.61,0.359,0.256,0.162,0.377,2.119,6
866226,10.35,2.76,0.688,0.544,0.178,0.343,1.817,7
881240,9.02,-5.50,1.506,3.022,0.197,1.049,7.294,0
881240,10.34,1.32,1.118,7.342,2.17,0.786,39.094,1
881240,-1.98,2.20,2.822,3.373,7.578,4.516,15.424,2
48727,0.65,-2.70,0.93,12.633,0.778,0.538,28.191,0
109526,1.44,-2.59,0.371,1.864,0.013,0.143,26.096,1
110522,2.21,-3.46,0.775,1.756,0.734,0.411,3.8,1
110522,2.98,-1.44,0.097,1.289,1.019,3.35,25.973,3
110522,3.26,0.00,0.889,0.525,1.882,0.367,2.702,4
112582,6.93,2.31,0.65,1.151,0.701,0.286,7.069,0
112582,-2.52,2.31,1.283,0.528,2.062,0.249,3.989,3
112582,-1.26,3.78,1.074,1.137,1.907,2.418,3.492,4
112582,-3.36,5.04,0.714,0.613,1.716,0.425,6.373,5
115327,0.95,-4.66,1.024,22.996,0.508,0.036,14.342,1
115327,0.86,-3.71,36.519,2.736,0.078,1.942,5.233,2
115327,0.29,-1.71,1.227,0.791,1.637,0.006,18.28,3
115327,-1.43,5.99,0.7,0.457,0.077,0.306,6.615,4
126120,6.51,-5.25,0.703,3.525,1.472,4.442,2.411,1
126120,5.67,-3.57,1.235,2.156,1.518,0.919,10.109,2
126120,-0.84,-0.21,0.775,0.664,0.329,0.814,16.946,3
128403,1.67,-4.00,2.277,1.074,3.412,0.002,94.497,0
132381,1.26,-1.47,0.428,0.442,0.265,0.713,10.32,0
132381,-10.92,1.26,0.298,0.551,0.643,0.916,3.133,1
132381,-7.35,1.68,0.39,0.838,0.122,0.085,4.746,2
658676,3.50,0.00,0.856,2.768,2.609,1.987,55.689,0
658676,-0.42,4.48,0.389,0.107,1.77,0.182,3.379,1
705768,0.16,-2.88,67.295,68.873,17.368,8.25,243.766,0
708358,-1.92,-5.44,4.707,9.01,4.326,2.965,18.762,0
708358,-1.28,1.28,9.089,17.078,7.416,5.526,319.466,2
708562,-1.92,-2.40,0.09,0.729,0.213,0.939,16.988,1
708562,-3.52,0.48,0.607,1.033,0.053,0.311,12.207,2
708562,1.76,4.96,0.888,1.488,1.136,1.871,8.853,3
728443,-1.68,-1.44,6.271,6.43,6.748,8.695,63.322,0
773132,0.75,-5.25,0.87,1.171,0.447,0.219,3.106,1
773132,-0.25,-3.25,0.999,0.191,0.608,0.828,2.055,2
773132,17.75,-0.25,0,1.532,0,0.949,0.852,3
783304,11.76,-3.78,4.28,1.767,0.424,0.317,4.855,1
783304,4.76,-3.78,1.326,0.821,0.706,0.28,5.949,2
783304,-4.48,-3.50,10.289,8.592,11.801,1.328,54.735,3
783304,-0.28,-3.22,2.789,4.122,0.352,1.693,9.049,4
787212,0.00,-1.38,12.533,16.344,6.558,3.931,98.443,0
789993,1.82,-3.78,0.769,1.393,0.809,0.506,9.307,2
789993,-1.12,-1.40,5.67,5.187,3.126,2.239,22.682,3
789993,-2.24,4.34,1.786,3.494,0.294,0.301,11.645,4
799153,-6.16,-1.32,0.206,0.006,0.796,0.418,7.075,1
799153,3.30,-0.66,0.369,0.383,0.139,0.161,3.048,3
799153,6.16,0.66,0.414,0.906,0.214,0.004,4.441,5
799153,4.40,2.20,0.006,0.1,0.218,0.053,0.977,6
801753,-3.64,-3.92,8.034,3.166,8.822,1.779,31.037,1
801753,1.54,-0.14,32.358,23.773,26.161,9.949,306.481,2
802647,3.96,-3.74,2.251,2.949,2.263,2.146,3.942,2
802647,1.98,-2.64,1.926,1.567,1.905,0.779,4.342,3
802647,-5.94,1.10,0.099,0.938,2.907,5.324,47.549,4
837491,-3.24,0.00,1.817,4.167,1.776,2.061,0.451,0
880433,-0.22,-2.20,2.009,2.926,1.51,2.682,37.684,0
103421,3.15,-3.99,2.51,2.662,0.28,1.64,6.227,1
103421,0.84,0.21,11.373,10.607,6.421,4.851,92.673,2
104579,2.73,-0.75,3.679,2.952,7.285,2.597,40.383,2
104579,4.04,1.03,3.325,3.219,1.248,5.281,6.296,3
104579,6.49,2.73,0.055,1.225,0.441,0.184,5.763,4
106756,-9.45,4.83,0.981,1.107,0.919,0.636,5.045,0
108933,7.56,-10.08,0.374,0.74,0.258,0.66,3.573,0
108933,0.21,1.89,0.892,0.968,4.247,1.575,33.861,2
108933,4.62,5.04,0.094,0.587,0.017,0.251,2.516,3
109336,5.70,-3.23,0.135,0.47,0.018,0.128,6.781,1
109336,10.36,-1.71,0.187,0.87,0.037,0.273,10.46,2
109336,6.75,0.95,4.513,0.138,0.722,0.428,4.553,3
109559,3.42,-3.99,0.373,1.183,0.206,0.351,42.091,0
109559,4.75,-1.62,0.728,1.1,0.252,0.329,7.334,1
110831,2.88,-0.77,0.669,1.322,2.337,1.871,10.616,1
110831,2.69,1.44,1.871,1.291,3.069,0.195,14.414,2
110831,4.22,10.08,0.276,0.322,0.129,0.272,3.986,3
114043,1.33,-2.00,1.14,1.973,2.72,0.199,20.826,0
114295,1.33,-2.28,0.782,1.722,0.112,0.561,7.158,0
115961,1.43,-1.05,1.043,0.362,2.474,0.347,39.924,0
119012,2.76,-3.04,6.914,56.835,1.56,22.052,323.027,0
132437,2.52,-3.99,0.358,1.262,0.106,0.292,15.242,0
132437,7.98,1.26,0.366,0.062,0.226,0.043,0.742,1
134169,2.14,-1.12,11.217,8.566,14.141,6.28,194.789,1
134169,-0.09,-1.39,5.172,71.413,4.718,1.241,117.953,2
135630,4.00,-2.88,0.041,0.009,0.186,0.176,1.909,1
135630,-1.21,-0.46,2.036,0.307,1.384,0.15,21.2,2
135630,-2.51,-0.56,2.008,0.435,9.644,0.896,10.325,3
704792,0.48,-0.72,5.479,6.739,3.599,3.81,192.311,0
704792,7.92,6.96,0.258,0.482,0.238,0.777,12.255,1
704821,1.20,1.68,2.686,1.792,5.85,0.775,37.563,1
704821,-2.64,6.24,0.517,1.075,0.363,0.716,5.596,2
705194,0.00,2.64,2.551,3.56,0.767,1.259,42.521,0
705194,-5.04,5.76,2.69,4.678,0.942,1.598,8.903,1
713379,16.16,-4.48,0.021,0.17,0.442,0.031,3.217,1
713379,5.44,-3.52,0.718,1.177,0.832,0.817,22.319,2
713379,0.00,-4.00,2.326,3.851,1.316,0.585,10.998,4
713379,0.96,-1.92,2.025,1.15,2.195,2.055,15.079,5
716353,0.00,-7.68,0.616,0.733,0.016,0.2,35.288,0
716353,1.92,6.48,2.87,3.823,0.83,0.559,14.269,1
716353,-10.80,8.40,0.232,0.242,0.399,0.128,1.726,2
716820,-0.96,-0.80,2.721,4.119,3.438,0.726,27.757,1
716820,-3.20,0.00,0.631,0.956,1.969,0.655,13.617,2
721272,-3.20,2.08,43.196,43.989,17.982,7.768,230.803,0
728432,0.75,-7.50,1.399,1.37,1.532,2.448,13.449,0
728432,1.80,-4.35,2.621,9.892,8.708,6.573,26.139,2
728432,1.95,0.00,5.887,0.249,14.439,4.115,214.68,3
744757,-3.25,-3.50,2.801,7.078,8.315,2.609,10.33,1
744757,-1.50,0.50,6.326,20.954,3.658,4.028,18.638,2
759150,3.00,-7.75,0.27,0.189,0.162,0.077,4.083,0
759150,-8.00,-8.50,0.005,0.11,0.119,0.023,0.583,2
759150,-5.50,-4.75,2.749,0.41,1.861,0.44,6.525,4
759150,6.00,-3.00,0.354,0.407,0.058,0.548,3.189,5
759150,-1.75,-0.50,0.686,0.737,0.106,0.145,8.037,6
783350,-2.53,-1.15,53.621,36.476,48.433,18.398,409.104,0


==> source_table_edited.csv <==
AG_DESIGNATION,ID,GLON,GLAT,VLSR_AG,DIST_AG,MASS_AG,LUM_AG,MODEL TEMP,CLASSIFICATION
AG022.5316-0.1923,99331,22.533,-0.191,74.8,4470,1503,217,20,Quiescent
AG024.0046+0.0397,107003,24.006,0.040,113.1,5960,2025,691,20,Quiescent
AG024.0147+0.0487,107032,24.014,0.048,111.5,5890,3263,2155,20,Quiescent
AG024.8555+0.0051,111167,24.855,0.005,108.7,5780,806,231,20,Quiescent
AG026.6280-0.0647,119601,26.628,-0.064,103.2,5570,620,279,20,Quiescent
AG027.7975+0.1501,124229,27.798,0.150,81.7,4610,927,108,20,Quiescent
AG028.3550+0.0728,126186,28.354,0.070,81.4,4590,1126,179,20,Quiescent
AG030.2747-0.2311,135558,30.274,-0.231,103.6,5800,1238,243,20,Quiescent
AG031.0225-0.1113,139543,31.022,-0.111,77.1,4400,782,114,20,Quiescent
AG308.8759+0.1730,717276,308.876,0.174,-49.8,4110,557,80,20,Quiescent
AG317.4083+0.1103,746985,317.408,0.110,-40.2,2550,705,2425,35,Quiescent
AG326.9646-0.0018,781217,326.964,-0.001,-54.6,3270,1618,320,20,Quiescent
AG328.2823-0.0457,787345,328.283,-0.046,-77.7,4430,675,133,20,Quiescent
AG341.6030+0.2295,852473,341.605,0.229,-76.3,4800,645,736,35,Quiescent
AG344.0634-0.6503,861762,344.065,-0.652,-29.2,2000,510,54,20,Quiescent
AG344.7257-0.5414,864399,344.726,-0.541,-33.8,3100,786,75,20,Quiescent
AG349.8315-1.0240,886383,349.834,-1.025,-21.5,2200,537,43,20,Quiescent
AG018.9763-0.0748,85625,18.976,-0.075,62.6,4200,643,278,20,Protostellar
AG022.4851-0.9339,99130,22.485,-0.933,64.9,4070,527,567,35,Protostellar
AG023.9989+0.1567,106974,23.999,0.156,82.7,4730,1691,188,20,Protostellar
AG025.9806-0.0553,116752,25.980,-0.055,89,4940,778,199,20,Protostellar
AG028.3456+0.0605,126162,28.346,0.060,79.2,4490,1075,513,20,Protostellar
AG028.6786-0.2769,127485,28.678,-0.277,89.2,4960,841,1086,35,Protostellar
AG028.9598-0.2021,128945,28.959,-0.202,96,5290,540,830,35,Protostellar
AG029.5033+0.3840,131976,29.503,0.385,81.1,4580,722,317,20,Protostellar
AG029.8403-0.4725,133522,29.840,-0.473,67.8,3950,512,124,20,Protostellar
AG030.0057-0.1205,134426,30.005,-0.121,99.5,5520,2212,302,20,Protostellar
AG030.8974+0.1619,138866,30.898,0.161,105.8,6030,1554,11612,35,Protostellar
AG305.6156-0.3436,707049,305.615,-0.344,-32.4,7170,645,12108,35,Protostellar
AG310.3753-0.3033,722749,310.375,-0.304,-53.4,4250,770,872,35,Protostellar
AG326.5647+0.1253,778289,326.566,0.127,-73.9,4270,884,192,20,Protostellar
AG326.6466+0.6829,778839,326.645,0.684,-37.9,2390,773,58,20,Protostellar
AG326.9726-0.0318,781268,326.974,-0.031,-59,3500,921,508,20,Protostellar
AG330.9284-0.2872,798254,330.929,-0.287,-95.5,5270,589,293,20,Protostellar
AG331.4942-0.2716,801672,331.494,-0.271,-96.8,5310,1422,190,20,Protostellar
AG331.6800-0.0300,802515,331.677,-0.030,-85.2,4760,1281,1036,20,Protostellar
AG337.5080+0.2072,832316,337.509,0.206,-89.8,5060,592,220,20,Protostellar
AG339.0516-0.1844,840350,339.051,-0.185,-116.3,6070,999,932,20,Protostellar
AG345.1816+1.0466,866226,345.180,1.045,-16.2,2000,647,607,20,Protostellar
AG348.7017-1.0414,881240,348.704,-1.043,-13.2,3400,2037,11042,35,Protostellar
AG010.6185-0.0314,48727,10.618,-0.031,64.2,5280,856,316,20,YSO
AG024.5416+0.3128,109526,24.541,0.313,108,5750,565,4500,35,YSO
AG024.7293+0.1538,110522,24.730,0.154,109.9,5830,532,8580,35,YSO
AG025.1548-0.2727,112582,25.155,-0.273,64.5,3920,1576,1094,20,YSO
AG025.6754-0.1227,115327,25.675,-0.123,92,5070,912,724,20,YSO
AG028.3374+0.1187,126120,28.337,0.119,80.9,4570,552,10714,35,YSO
AG028.8627+0.0666,128403,28.862,0.066,103.6,7400,572,210801,59,YSO
AG029.5909-0.6141,132381,29.590,-0.614,76.3,4350,2246,3108,35,YSO
AG288.9609+0.2643,658676,288.962,0.265,8.3,6250,526,13823,35,YSO
AG305.3676+0.2128,705768,305.368,0.212,-34.4,6880,1801,92093,49,YSO
AG305.8873+0.0166,708358,305.887,0.016,-34.2,7080,2657,39281,41,YSO
AG305.9414-0.1639,708562,305.940,-0.164,-35.5,6960,900,13851,35,YSO
AG311.6290+0.2659,728443,311.629,0.266,-56.3,4350,495,6667,35,YSO
AG325.1946-0.0849,773132,325.193,-0.084,-78.5,4580,548,621,35,YSO
AG327.3926+0.1995,783304,327.392,0.200,-88.5,5050,1074,13550,35,YSO
AG328.2544-0.5320,787212,328.254,-0.532,-43.4,2710,617,47352,43,YSO
AG328.8987+0.3496,789993,328.898,0.348,-81.8,4630,626,2133,35,YSO
AG331.0843-0.4758,799153,331.083,-0.475,-67.7,3960,602,1399,35,YSO
AG331.5117-0.1024,801753,331.512,-0.102,-90.7,5020,2962,222734,60,YSO
AG331.7102+0.6036,802647,331.710,0.603,-67.5,3960,1391,11761,35,YSO
AG338.4673-0.0109,837491,338.467,-0.010,-113.2,5950,3509,1318,20,YSO
AG348.5792-0.9197,880433,348.579,-0.920,-14.8,2200,546,2543,35,YSO
AG023.2657+0.0767,103421,23.265,0.077,78.4,4580,751,20748,36,HII Region
AG023.4837+0.0974,104579,23.483,0.097,84.6,4820,857,9635,35,HII Region
AG023.9527+0.1515,106756,23.953,0.152,80.4,4640,743,125939,53,HII Region
AG024.4427-0.2270,108933,24.442,-0.227,59.5,3730,1641,7267,35,HII Region
AG024.5073-0.2196,109336,24.506,-0.221,98.3,5340,682,30948,39,HII Region
AG024.5444-0.2443,109559,24.546,-0.244,100.1,5420,1636,5769,35,HII Region
AG024.7912+0.1019,110831,24.791,0.102,111.3,5900,5032,11439,35,HII Region
AG025.4109+0.1053,114043,25.411,0.105,95.9,5240,573,10376,35,HII Region
AG025.4561-0.2089,114295,25.457,-0.210,119,6310,5468,25877,35,HII Region
AG025.8012-0.1563,115961,25.801,-0.157,95,5200,616,31659,39,HII Region
AG026.5097+0.2826,119012,26.509,0.282,102.4,5530,909,83238,48,HII Region
AG029.6042-0.6241,132437,29.603,-0.624,77.4,4410,1091,2312,35,HII Region
AG029.9558-0.0161,134169,29.956,-0.016,98,5300,1710,467565,71,HII Region
AG030.2960+0.0554,135630,30.296,0.056,107.9,6110,625,18020,35,HII Region
AG305.1957+0.0330,704792,305.195,0.033,-35.6,2940,594,49144,43,HII Region
AG305.1986+0.0071,704821,305.199,0.007,-33,2660,700,1031,35,HII Region
AG305.2715-0.0092,705194,305.268,-0.010,-31.6,2500,717,29188,38,HII Region
AG307.6141-0.2574,713379,307.613,-0.257,-37.5,7330,1437,108715,51,HII Region
AG308.6467+0.6472,716353,308.647,0.645,-46.6,4000,645,11015,35,HII Region
AG308.7552+0.5484,716820,308.755,0.548,-47,6710,805,21950,36,HII Region
AG309.9212+0.4780,721272,309.921,0.478,-58.5,5350,1476,223000,60,HII Region
AG311.6268+0.2907,728432,311.627,0.290,-54.7,6950,3373,280860,63,HII Region
AG316.8113-0.0575,744757,316.811,-0.057,-39.8,2540,842,21687,36,HII Region
AG320.6753+0.2459,759150,320.675,0.246,-58.2,3560,543,11079,35,HII Region
AG327.4026+0.4445,783350,327.402,0.445,-78.1,4470,2010,68826,46,HII Region
